ConSTR: A Contextual Search Term Recommender

In this demo paper, we present ConSTR, a novel Contextual Search Term Recommender that utilises the user's interaction context for search term recommendation and literature retrieval. ConSTR integrates a two-layered recommendation interface: the first layer suggests terms with respect to a user's current search term, and the second layer suggests terms based on the users' previous search activities (interaction context). For the demonstration, ConSTR is built on the arXiv, an academic repository consisting of 1.8 million documents.

==> reviews.txt <==
SUBMISSION: 134
TITLE: ConSTR: A Contextual Search Term Recommender

-------------------------  METAREVIEW  ------------------------ There is no metareview for this paper


----------------------- REVIEW 1 ---------------------
SUBMISSION: 134
TITLE: ConSTR: A Contextual Search Term Recommender
AUTHORS: Thomas Krämer, Zeljko Carevic, Dwaipayan Roy, Claus-Peter Klas and Philipp Mayr

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper provides a description of a contextual search term recommender system. The authors suggest that this is a novel system that presents results based on both the current search term fired and on the user's previous information search behaviour.

The paper does not place the work significantly within the literature and misses an opportunity to succinctly argue how this work is novel or unique and to what other research or commercial systems this work is comparable. It would be useful to a reader to understand what similar or competitor systems exist and how ConSTR compares or contrasts to these and how this system builds on previous knowledge.

Citations and footnotes are coloured text hyperlinks. Is this in keeping with the ACM template?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 134
TITLE: ConSTR: A Contextual Search Term Recommender
AUTHORS: Thomas Krämer, Zeljko Carevic, Dwaipayan Roy, Claus-Peter Klas and Philipp Mayr

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
ConSTR - Contextual Search Term Recommender - is a tool for literature retrieval and search term recommendation that performs these referred tasks based on users' interaction contexts. This tool is built over two layers, where the first suggests terms with respect to a user's current search term while the second makes suggestions based on the history of a user's previous search activities. The arXiv academic repository (which contains 1.8 million documents) is used to build the tool.

The paper’s subject is relevant for the Digital Library community, since it describes a computer tool focused on information retrieval, which is a field involved in digital library research and practice. A positive aspect regarding this tool is that, according to figure 1 present in the paper, the tool is apparently built over bootstrap frontend framework which offers a clean, simple and responsible web interface that enables the tool to run on almost any device.

While reading the paper, I found at least one factual inconsistency. ConSTR authors stated (in the abstract) that their tool was built over 1.8 million documents from arXiv repository, but in section III-A, this number changed to 1.7 million articles. The paper is not clear concerning the novelty of this tool, since, they didn’t discuss related tools that perform recommendations in papers databases.

Grammar Errors and other grammar issues:

"*which are similar* in abstract space..." at section II (ConSTR). According to grammarly, *that are similar* is the correct form.

"*on the basis of" (section II) according to grammarly should be replaced by **based on*



----------------------- REVIEW 3 ---------------------
SUBMISSION: 134
TITLE: ConSTR: A Contextual Search Term Recommender
AUTHORS: Thomas Krämer, Zeljko Carevic, Dwaipayan Roy, Claus-Peter Klas and Philipp Mayr

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors have developed a contextual search term recommender  (ConSTR) that utilizes user’s current search term, and previous search activities for search term recommendation and literature retrieval. In this poster, the authors propose ConSTR that integrates a two-layer source for recommendations. The first layer layer suggests similar terms based on the user’s query and terms which are similar in an abstract space. The second layer suggests terms based on the user’s entire search queries and keywords in current session. They demonstrate, ConSTR, using the arXiv (academic repository) with 1.8 million documents. ConSTR is available at https://constr.memotaxis.org

The motivation behind this work is clear, and the authors attempt to solve a timely problem, which is the systematic support required by users in the early stage of information-seeking process where users begin their exploration using a tentative and vague query.

However, the authors have not discussed other platforms which provide similar functionality. Also, there are grammatical and spelling errors in the poster which requires attention prior to the publication. They are: 
- utilises a users interaction -> utilizes the user's interaction
- first layer -> the first layer
- representation of an abstract information -> representation of  abstract information
- word2vec. GloVe etc. -> word2vec, GloVe etc.
- vague in case where -> vague in the case where
- aimed towards building trust of the user -> aimed towards building the trust of the user
- 1.7 million articles with article title, abstract, categories etc.  -> 1.7 million articles with the article title, abstract, categories, etc. 

In addition, the hyperlink of constr.memotaxis.org does not work as it goes to https://%5cconstr.memotaxis.org. Please correct it.

-> Done

